Estimation of Orientation and Camera Parameters from Cryo-Electron Microscopy Images with Variational Autoencoders and Generative Adversarial Networks

Cryo-electron microscopy (cryo-EM) is capable of producing reconstructed 3D images of biomolecules at near-atomic resolution. As such, it represents one of the most promising imaging techniques in structural biology. However, raw cryo-EM images are only highly corrupted - noisy and band-pass filtered - 2D projections of the target 3D biomolecules. Reconstructing the 3D molecular shape starts with the removal of image outliers, the estimation of the orientation of the biomolecule that has produced the given 2D image, and the estimation of camera parameters to correct for intensity defects. Current techniques performing these tasks are often computationally expensive, while the dataset sizes keep growing. There is a need for next-generation algorithms that preserve accuracy while improving speed and scalability. In this paper, we combine variational autoencoders (VAEs) and generative adversarial networks (GANs) to learn a low-dimensional latent representation of cryo-EM images. We perform an exploratory analysis of the obtained latent space, that is shown to have a structure of "orbits", in the sense of Lie group theory, consistent with the acquisition procedure of cryo-EM images. This analysis leads us to design an estimation method for orientation and camera parameters of single-particle cryo-EM images, together with an outliers detection procedure. As such, it opens the door to geometric approaches for unsupervised estimations of orientations and camera parameters, making possible fast cryo-EM biomolecule reconstruction.

==> README.txt <==

To make a sample CVPR paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> cryo_vaegan.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cryo_vaegan.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{950.58416892bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.73923105)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{cvpr2020/fig/cryo_vaegan.pdf}}%
    \put(0.05392401,0.31168503){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_i$}}}%
    \put(0.44499372,0.29757503){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\hat{x}_i$}}}%
    \put(0.44875394,0.13376987){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_i$}}}%
    \put(0.20988632,0.0389032){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{VAE}}}%
    \put(0.65216749,0.00047669){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{GAN}}}%
    \put(0.59300569,0.27587286){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Discriminator}}}%
    \put(0.40810707,0.53923606){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Decoder / Generator}}}%
    \put(-0.00330394,0.53887793){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Encoder}}}%
    \put(0.87903808,0.32357474){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p_{\text{Dis}}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{cvpr2020/fig/cryo_vaegan.pdf}}%
    \put(0.37570592,0.66126629){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z_i$}}}%
  \end{picture}%
\endgroup%


==> cvpr2020/cryo_vaegan.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cryo_vaegan.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{950.58416892bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.73923105)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{cvpr2020/fig/cryo_vaegan.pdf}}%
    \put(0.05392401,0.31168503){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_i$}}}%
    \put(0.44499372,0.29757503){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\hat{x}_i$}}}%
    \put(0.44875394,0.13376987){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_i$}}}%
    \put(0.20988632,0.0389032){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{VAE}}}%
    \put(0.65216749,0.00047669){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{GAN}}}%
    \put(0.59300569,0.27587286){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Discriminator}}}%
    \put(0.40810707,0.53923606){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Decoder / Generator}}}%
    \put(-0.00330394,0.53887793){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Encoder}}}%
    \put(0.87903808,0.32357474){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p_{\text{Dis}}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{cvpr2020/fig/cryo_vaegan.pdf}}%
    \put(0.37570592,0.66126629){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z_i$}}}%
  \end{picture}%
\endgroup%


==> cvpr2020/fig/class39_latent_space_pca_curated_biplot.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'class39_latent_space_pca_curated_biplot.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1728bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{cvpr2020/fig/class39_latent_space_pca_curated_biplot.pdf}}%
    \put(0.37760417,1.00043403){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.63151042,1.00260417){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{3}}}%
    \put(0.86697049,1.00477431){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{4}}}%
    \put(0.23546007,0.85611979){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(-0.01302083,0.61306424){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(-0.0141059,0.37977431){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{3}}}%
    \put(-0.01519097,0.12912326){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{4}}}%
    \put(0.13346354,0.75846354){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.02929688,0.95681424){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{defocus}}}%
    \put(0.27625868,0.70334201){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{angle}}}%
    \put(0.35047743,0.59353299){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
  \end{picture}%
\endgroup%


==> cvpr2020/fig/cryo_cv.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cryo_cv.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{911.26929095bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.37636427)%
    \put(0.00526738,0.37134136){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(a)}}}%
    \put(0.34933149,0.36947862){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(b)}}}%
    \put(0.69109169,0.37125226){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(c)}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{cvpr2020/fig/cryo_cv.pdf}}%
  \end{picture}%
\endgroup%


==> cvpr2020/fig/latent_space_pca_curated_class39_biplot.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'latent_space_pca_curated_class39_biplot.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1728bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{cvpr2020/fig/latent_space_pca_curated_class39_biplot.pdf}}%
    \put(0.11928908,0.77423219){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{defocus}}}}%
    \put(0.86021424,0.05246975){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{angle}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{cvpr2020/fig/latent_space_pca_curated_class39_biplot.pdf}}%
    \put(0.23070608,0.84564861){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.37356321,0.98768473){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.63054191,0.98604269){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{3}}}%
    \put(0.86699507,0.98604269){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{4}}}%
    \put(0.13464696,0.7446634){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(-0.00656814,0.60426929){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(-0.00574713,0.37356324){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{3}}}%
    \put(-0.00492611,0.12725782){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{4}}}%
    \put(0.03473251,0.77628754){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{0.5}}}}%
    \put(0.19649169,0.93962517){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{2.5}}}}%
    \put(0.88628175,0.17459161){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{180}}}}%
    \put(0.77292375,0.06683715){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{-180}}}}%
  \end{picture}%
\endgroup%


==> cvpr2020/fig/save/class39_latent_space_pca_curated_biplot.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'class39_latent_space_pca_curated_biplot.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1728bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{cvpr2020/fig/class39_latent_space_pca_curated_biplot.pdf}}%
    \put(0.37760417,1.00043403){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.63151042,1.00260417){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{3}}}%
    \put(0.86697049,1.00477431){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{4}}}%
    \put(0.23546007,0.85611979){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(-0.01302083,0.61306424){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(-0.0141059,0.37977431){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{3}}}%
    \put(-0.01519097,0.12912326){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{4}}}%
    \put(0.13346354,0.75846354){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.02929688,0.95681424){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{defocus}}}%
    \put(0.27625868,0.70334201){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{angle}}}%
    \put(0.35047743,0.59353299){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
  \end{picture}%
\endgroup%

